Small Binary Stabilizer Subsystem Codes

We establish a database consisting of a representative of every binary quantum stabilizer code under local Clifford permutation equivalence for $n\leq 9$.

==> metadata.txt <==
Title: Small Binary Stabilizer Subsystem Codes
Authors: Andrew Cross and Drew Vandeth
Comments: 55 pages, 14 figures, 43 tables

We establish a database consisting of a representative of every binary quantum stabilizer code under local Clifford permutation equivalence for $n\leq 9$.
